D$^2$ABS: A Framework for Dynamic Dependence Abstraction of Distributed Programs

As modern software systems are increasingly developed for running in distributed environments, it is crucial to provide fundamental techniques such as dependence analysis for checking, diagnosing, and evolving those systems. However, traditional dependence analysis is either inapplicable or of very limited utility for distributed programs due to the decoupled components of these programs that run in concurrent processes at physically separated machines. Motivated by the need for dependence analysis of distributed software and the diverse cost-effectiveness needs of dependence-based applications, this paper presents D$^2$ABS, a framework of dynamic dependence abstraction for distributed programs. By partial-ordering distributed method-execution events and inferring causality from the ordered events, D$^2$ABS abstracts method-level dependencies both within and across process boundaries. Further, by exploiting message-passing semantics across processes, and incorporating static dependencies and statement coverage within individual components, we present three additional instantiations of D$^2$ABS that trade efficiency for better precision. We present the design of the D$^2$ABS framework and evaluate the four instantiations of D$^2$ABS on distributed systems of various architectures and scales using our implementation for Java. Our empirical results show that D$^2$ABS is significantly more effective than existing options while offering varied levels of cost-effectiveness tradeoffs. As our framework essentially computes whole-system run-time dependencies, it naturally empowers a range of other dependence-based applications.

==> abstract.txt <==
D2ABS: A Framework for Dynamic Dependence Abstraction of Distributed Programs

As modern software systems are increasingly developed for running in distributed environments, it is crucial to provide fundamental techniques such as dependence analysis for checking, diagnosing, and evolving those systems. However, traditional dependence analysis is either inapplicable or of very limited utility for distributed programs due to their decoupled components running in concurrent processes at physically separated machines. Motivated by the need for dependence analysis of distributed software, this paper presents D2ABS, a framework of dynamic dependence abstraction for multiple-process, distributed programs. By partially ordering distributed method-execution events and inferring causality from the ordered events, D2ABS abstracts method-level dependencies both within and across process boundaries. Further, exploiting message-passing semantics and incorporating static dependencies and statement coverage within individual components, we present three additional instances of D2ABS that trade efficiency for better precision. We present the design of D2ABS and evaluate the four instances (versions) of D2ABS on distributed systems of various architectures and scales using our implementation for Java. Our results show that D2ABS is significantly more effective than existing options while offering varied levels of scalability and cost-effectiveness tradeoffs. As our framework essentially computes whole-system run-time dependencies, it naturally empowers a range of other dependence-based applications.


major revision:

As modern software systems are increasingly developed for running in distributed environments, it is crucial to provide fundamental techniques such as dependence analysis for checking, diagnosing, and evolving those systems. However, traditional dependence analysis is either inapplicable or of very limited utility for distributed programs due to their decoupled components running in concurrent processes at physically separated machines. Motivated by the need for dependence analysis of distributed software, this paper presents D2ABS, a framework of dynamic dependence abstraction for distributed programs. By partial-ordering distributed method-execution events and inferring causality from the ordered events, D2ABS abstracts method-level dependencies both within and across process boundaries. Further, exploiting message-passing semantics and incorporating static dependencies and statement coverage within individual components, we present three additional instantiations of D2ABS that trade efficiency for better precision. We present the design of D2ABS and evaluate the four instantiations of D2ABS on distributed systems of various architectures and scales using our implementation for Java. Our results show that D2ABS is significantly more effective than existing options while offering varied levels of cost-effectiveness tradeoffs. As our framework essentially computes whole-system run-time dependencies, it naturally empowers a range of other dependence-based applications.

2nd major revision:

As modern software systems are increasingly developed for running in distributed environments, it is crucial to provide fundamental techniques such as dependence analysis for checking, diagnosing, and evolving those systems. However, traditional dependence analysis is either inapplicable or of very limited utility for distributed programs due to the decoupled components of these programs that run in concurrent processes at physically separated machines. Motivated by the need for dependence analysis of distributed software and the diverse cost-effectiveness needs of dependence-based applications, this paper presents D2ABS, a framework of dynamic dependence abstraction for distributed programs. By partial-ordering distributed method-execution events and inferring causality from the ordered events, D2ABS abstracts method-level dependencies both within and across process boundaries. Further, by exploiting message-passing semantics across processes, and incorporating static dependencies and statement coverage within individual components, we present three additional instantiations of D2ABS that trade efficiency for better precision. We present the design of the D2ABS framework and evaluate the four instantiations of D2ABS on distributed systems of various architectures and scales using our implementation for Java. Our empirical results show that D2ABS is significantly more effective than existing options while offering varied levels of cost-effectiveness tradeoffs. As our framework essentially computes whole-system run-time dependencies, it naturally empowers a range of other dependence-based applications.


Arxiv:

D$^2$ABS: A Framework for Dynamic Dependence Abstraction of Distributed Programs

As modern software systems are increasingly developed for running in distributed environments, it is crucial to provide fundamental techniques such as dependence analysis for checking, diagnosing, and evolving those systems. However, traditional dependence analysis is either inapplicable or of very limited utility for distributed programs due to the decoupled components of these programs that run in concurrent processes at physically separated machines. Motivated by the need for dependence analysis of distributed software and the diverse cost-effectiveness needs of dependence-based applications, this paper presents D$^2$ABS, a framework of dynamic dependence abstraction for distributed programs. By partial-ordering distributed method-execution events and inferring causality from the ordered events, D$^2$ABS abstracts method-level dependencies both within and across process boundaries. Further, by exploiting message-passing semantics across processes, and incorporating static dependencies and statement coverage within individual components, we present three additional instantiations of D$^2$ABS that trade efficiency for better precision. We present the design of the D$^2$ABS framework and evaluate the four instantiations of D$^2$ABS on distributed systems of various architectures and scales using our implementation for Java. Our empirical results show that D$^2$ABS is significantly more effective than existing options while offering varied levels of cost-effectiveness tradeoffs. As our framework essentially computes whole-system run-time dependencies, it naturally empowers a range of other dependence-based applications.
